MOTLEE: Distributed Mobile Multi-Object Tracking with Localization Error Elimination

We present MOTLEE, a distributed mobile multi-object tracking algorithm that enables a team of robots to collaboratively track moving objects in the presence of localization error. Existing approaches to distributed tracking make limiting assumptions regarding the relative spatial relationship of sensors, including assuming a static sensor network or that perfect localization is available. Instead, we develop an algorithm based on the Kalman-Consensus filter for distributed tracking that properly leverages localization uncertainty in collaborative tracking. Further, our method allows the team to maintain an accurate understanding of dynamic objects in the environment by realigning robot frames and incorporating frame alignment uncertainty into our object tracking formulation. We evaluate our method in hardware on a team of three mobile ground robots tracking four people. Compared to previous works that do not account for localization error, we show that MOTLEE is resilient to localization uncertainties, enabling accurate tracking in distributed, dynamic settings with mobile tracking sensors.

==> figures/block_diagram.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'block_diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{508.96798325bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28292546)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{block_diagram.pdf}}%
    \put(0.00984142,0.18363638){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}frame $k$\end{tabular}}}}%
    \put(0.0073133,0.21681425){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{robot $i$}\end{tabular}}}}%
    \put(0.0307515,0.23953691){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{robot $j$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{block_diagram.pdf}}%
    \put(0.1022127,0.18320074){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D detector\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{block_diagram.pdf}}%
    \put(0.67706565,0.19565482){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Frame Alignment\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{block_diagram.pdf}}%
    \put(0.19222416,0.1967942){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{Z}_i(k)$\end{tabular}}}}%
    \put(0.1733749,0.15493005){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{X}_i(k)$\end{tabular}}}}%
    \put(0.47240843,0.10654772){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}new $\{(\mathbf{z}_i,\hat{\mathbf{x}}_i)\}$\end{tabular}}}}%
    \put(0.2703914,0.11037644){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{\mathbf{z}_i\}$\end{tabular}}}}%
    \put(0.41511915,0.18358735){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{(\mathbf{z}_i,\hat{\mathbf{x}}_i)\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{block_diagram.pdf}}%
    \put(0.24945181,0.19257781){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Measurement-to-Track\end{tabular}}}}%
    \put(0.25249558,0.14407202){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{(Local Data Association)}\end{tabular}}}}%
    \put(0.2854318,0.17553456){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Association\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{block_diagram.pdf}}%
    \put(0.33795674,0.10312612){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Distributed Track\end{tabular}}}}%
    \put(0.35263717,0.08543088){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Management\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{block_diagram.pdf}}%
    \put(0.57843241,0.19399476){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\mathbf{T}}^j_i(k)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{block_diagram.pdf}}%
    \put(0.68166272,0.1255938){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}KCF Update\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{block_diagram.pdf}}%
    \put(0.82015711,0.13985183){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{X}_i(k+1)$\end{tabular}}}}%
    \put(0.73341391,0.21962425){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{local landmark maps}\end{tabular}}}}%
    \put(0.86110804,0.20110959){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{landmark}\end{tabular}}}}%
    \put(0.85816093,0.18424437){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize{detections}\end{tabular}}}}%
    \put(0.79665722,0.0325425){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{update local bank of tracks}\end{tabular}}}}%
    \put(0.72820102,0.16089919){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{\mathbf{z}_i\}$\end{tabular}}}}%
    \put(0.51920218,0.06397299){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{(\mathbf{z}_j,\hat{\mathbf{x}}_j)\}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/localization_uncertainty.pdf_tex <==
%% Creator: Inkscape 1.3 (1:1.3+202307231459+0e150ed6c4), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'localization_uncertainty.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{251.06399918bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40149125)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{localization_uncertainty.pdf}}%
    \put(0.74164377,0.36023258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}same object, but\\shifted observation\\because of drift\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{localization_uncertainty.pdf}}%
    \put(0.40452826,0.2478064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{T}_i(k)$\end{tabular}}}}%
    \put(0.05624698,0.25703972){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{T}_i(k_0)$\end{tabular}}}}%
    \put(0.06120472,0.08234771){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{T}_j(k_0)$\end{tabular}}}}%
    \put(0.03430724,0.18362057){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{T}^j_i(k_0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{localization_uncertainty.pdf}}%
    \put(0.31210165,0.18598914){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{T}^j_i(k)$\end{tabular}}}}%
    \put(0.47989259,0.01665453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\mathbf{T}}_j(k)=\mathbf{T}_j(k)$\end{tabular}}}}%
    \put(0.60821547,0.10896464){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{z}_j(k)$\end{tabular}}}}%
    \put(0.78026753,0.22264044){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{o}$\end{tabular}}}}%
    \put(0.64142184,0.25161864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{z}_i(k)$\end{tabular}}}}%
    \put(0.34437674,0.31609207){\color[rgb]{0,0,0}\rotatebox{10.505061}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{\mathbf{T}}_i(k)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{localization_uncertainty.pdf}}%
  \end{picture}%
\endgroup%

